On the role of 5-wave resonances in the nonlinear dynamics of the Fermi-Pasta-Ulam-Tsingou lattice

We study the dynamics of the $(\alpha+\beta)$ Fermi-Pasta-Ulam-Tsingou lattice (FPUT lattice, for short) for an arbitrary number $N$ of interacting particles, in regimes of small enough nonlinearity so that a Birkhoff-Gustavson type of normal form can be found using tools from wave-turbulence theory. Specifically, we obtain the so-called Zakharov equation for $4$-wave resonant interactions and its extension to $5$-wave resonant interactions by Krasitskii, but we introduce an important new feature: even the generic terms in these normal forms contain $resonant$ $interactions$ $only$, via a $unique$ canonical transformation. The resulting normal forms provide an approximation to the original FPUT lattice that possesses a significant number of exact quadratic conservation laws, beyond the quadratic part of the Hamiltonian. We call the new equations "exact-resonance evolution equations" and examine their properties: (i) Heisenberg representation's slow evolution allows us to implement numerical methods with large time steps to obtain relevant dynamical information, such as Lyapunov exponents. (ii) We introduce tests, such as convergence of the normal form transformation and truncation error verification, to successfully validate our exact-resonance evolution equations. (iii) The systematic construction of new quadratic invariants (via the resonant cluster matrix) allows us to use finite-time Lyapunov exponent calculations to quantify the level of nonlinearity at which the original FPUT lattice is well approximated by the exact-resonance evolution equations. We show numerical experiments in the case $N=9$, but the theory and numerical methods are valid for arbitrary values of $N$. We conclude that, when $3$ divides $N$, at small enough nonlinearity the FPUT lattice's dynamics and nontrivial hyperchaos are governed by $5$-wave resonant interactions.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



